Single-Photon Signal Sideband Detection for High-Power Michelson Interferometers

The Michelson interferometer is a cornerstone of experimental physics. Its applications range from providing first impressions of wave interference in educational settings to probing spacetime at minuscule precision scales. Interferometer precision provides a unique view of the fundamental medium of matter and energy, enabling tests for new physics as well as searches for the gravitational wave signatures of distant astrophysical events. Optical interferometers are typically operated by continuously measuring the power at their output port. Signal perturbations then create sideband fields, forming a beat-note with the fringe light that modulates that power. When operated at a nearly-dark destructive interference fringe, this readout is a form of homodyne detection, with an imprecision set by a ``standard quantum limit'' attributed to shot noise from quantum vacuum fluctuations. The sideband signal fields carry energy which can, alternatively, be directly observed as photons distinct from the source laser. Without signal energy, vacuum does not form sidebands and cannot spuriously create photon counts or shot noise. Thus, counting can offer improved statistics when searching for weak signals when classical backgrounds are below the standard quantum limit. Here, photon counting statistics are described for optical interferometry, relating the two forms of measurement and showing cases where counting greatly outperforms homodyne readout, even with squeezed state quantum enhancement. The most immediate application for photon counting is improving searches of stochastic signals, such as from quantum gravity or from new particle fields. The advantages of counting may extend to wider applications, such as gravitational wave detectors, and the concept of Fisher-information representative spectral density is introduced to motivate further study.

==> figures/IFO_simple.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IFO_simple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{175.29793167bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60572354)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IFO_simple.pdf}}%
    \put(-0.00050724,0.2608796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0.97273237,-0.8995103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51288409\unitlength}\raggedright \end{minipage}}}%
    \put(-0.47596926,1.10136385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.99481191\unitlength}\raggedright \end{minipage}}}%
    \put(-1.41192369,-1.27633843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.44174787\unitlength}\raggedright \end{minipage}}}%
    \put(0.35952557,-0.36417036){\color[rgb]{0.03137255,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22729162\unitlength}\raggedright \end{minipage}}}%
    \put(0.36921105,0.21980373){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{c}(\PV_I)$\end{tabular}}}}%
    \put(0.36359029,0.12618271){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{c}(\PV_O)$\end{tabular}}}}%
    \put(0.47723047,0.01396257){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{d}(\PV_I)$\end{tabular}}}}%
    \put(0.59323552,0.01075591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{d}(\PV_O)$\end{tabular}}}}%
    \put(0.51654695,0.28345054){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{b}_{\armY}(\PV_I)$\end{tabular}}}}%
    \put(0.56228821,0.49498503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armY}(\PV_e)$\end{tabular}}}}%
    \put(0.56423314,0.2988208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armY}(\PV_O)$\end{tabular}}}}%
    \put(0.65574406,0.22198283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armX}(\PV_I)$\end{tabular}}}}%
    \put(0.77193123,0.10981453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armX}(\PV_e)$\end{tabular}}}}%
    \put(0.57055469,0.11654475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armX}(\PV_O)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IFO_simple.pdf}}%
  \end{picture}%
\endgroup%


==> figures/IFO_simple_corr.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IFO_simple_corr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.81079865bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68883014)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IFO_simple_corr.pdf}}%
    \put(0.81661545,-0.64914291){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.4305693\unitlength}\raggedright \end{minipage}}}%
    \put(-0.39957835,1.03060307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.67465669\unitlength}\raggedright \end{minipage}}}%
    \put(-1.18531778,-0.96549242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.21035608\unitlength}\raggedright \end{minipage}}}%
    \put(0.30182462,-0.19972179){\color[rgb]{0.03137255,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19081269\unitlength}\raggedright \end{minipage}}}%
    \put(0.61483783,0.15095468){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{d}_B(\PV_O)$\end{tabular}}}}%
    \put(0.67543576,0.07193578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{d}_C$\end{tabular}}}}%
    \put(0.6117586,0.00903555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{d}_D$\end{tabular}}}}%
    \put(-0.00042455,0.32499875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0.40406209,0.15429834){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{d}_A(\PV_O)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/IFO_simple_recycling.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IFO_simple_recycling.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.91299438bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60949556)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IFO_simple_recycling.pdf}}%
    \put(0.011677,0.32012526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser\end{tabular}}}}%
    \put(0.82831733,-0.65353987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43035868\unitlength}\raggedright \end{minipage}}}%
    \put(-0.38728154,1.02538441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.67383749\unitlength}\raggedright \end{minipage}}}%
    \put(-1.1726366,-0.96973462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.209764\unitlength}\raggedright \end{minipage}}}%
    \put(0.31377832,-0.20433859){\color[rgb]{0.03137255,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19071935\unitlength}\raggedright \end{minipage}}}%
    \put(0.32190536,0.28567137){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{c}(\PV_I)$\end{tabular}}}}%
    \put(0.31718901,0.2071144){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{c}(\PV_O)$\end{tabular}}}}%
    \put(0.41254427,0.01911824){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{d}'$\end{tabular}}}}%
    \put(0.5098835,0.01692592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{d}'$\end{tabular}}}}%
    \put(0.44553424,0.33907712){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{b}_{\armY}(\PV_I)$\end{tabular}}}}%
    \put(0.48391552,0.51657473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armY}(\PV_e)$\end{tabular}}}}%
    \put(0.4855475,0.35197423){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armY}(\PV_O)$\end{tabular}}}}%
    \put(0.5623339,0.28749985){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armX}(\PV_I)$\end{tabular}}}}%
    \put(0.65982602,0.19337994){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armX}(\PV_e)$\end{tabular}}}}%
    \put(0.49085188,0.19902724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{b}_{\armX}(\PV_O)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IFO_simple_recycling.pdf}}%
    \put(0.41254432,0.13637109){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\hat{d}(\PV_I)$\end{tabular}}}}%
    \put(0.5098835,0.13417877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{d}(\PV_O)$\end{tabular}}}}%
  \end{picture}%
\endgroup%

